CITYMPC: A Large-Scale Physics-Informed Benchmark and Tool for Generative Complete Multipath Wireless Channel Modeling

Multipath wireless channels are fully characterized by multipath components (MPCs), including complex channel gain, propagation delay, angle of departure (AoD) and angle of arrival (AoA) in azimuth and elevation. Generating these parameters with the fidelity of ray tracing (RT) remains an open problem. Existing methods either incur the computational cost of RT or require explicit 3D scene geometry at inference. We present CITYMPC, a conditional variational autoencoder (cVAE) that predicts the complete per-path MPC parameter set from point-of-view imagery and terrain height maps alone, achieving environment-aware channel generation without access to any three-dimensional scene geometry at inference. Trained and evaluated across five urban environments spanning 427,397 links, CITYMPC matches RT ground truth to within 1.29 dB received power mean absolute error (MAE) and 7.25 ns $\tau_0$ MAE. CITYMPC is a generative channel modeling framework and reproducible benchmark, released together with a large-scale multi-city ray-traced dataset to accelerate future scene-conditioned channel modeling research. We further analyze cross-city distribution shift to characterize the per-city diversity of the benchmark.

==> figs/Austin/metrics_summary.csv <==
metric,value,unit
Path Loss MAE,1.1020,dB
Time of Flight MAE,7.5167,ns
Average Delay MAE,16.9811,ns
AoD Azimuth MAE,2.9028,°
AoD Elevation MAE,0.5659,°
AoA Azimuth MAE,8.4759,°
AoA Elevation MAE,1.7605,°
Presence F1,0.8999,


==> figs/Denver/metrics_summary.csv <==
metric,value,unit
Path Loss MAE,2.1112,dB
Time of Flight MAE,5.6256,ns
Avg. Delay MAE,11.4089,ns
Avg. AoD Azimuth MAE,1.8881,°
Avg. AoD Elevation MAE,0.5056,°
Avg. AoA Azimuth MAE,13.2155,°
Avg. AoA Elevation MAE,2.7768,°
Presence F1,0.8635,


==> figs/FortWorth/metrics_summary.csv <==
metric,value,unit
Path Loss MAE,2.0058,dB
Time of Flight MAE,6.0178,ns
Avg. Delay MAE,12.6781,ns
Avg. AoD Azimuth MAE,1.6233,°
Avg. AoD Elevation MAE,0.4576,°
Avg. AoA Azimuth MAE,12.3944,°
Avg. AoA Elevation MAE,2.5717,°
Presence F1,0.8806,


==> figs/NewYork/metrics_summary.csv <==
metric,value,unit
Path Loss MAE,2.6038,dB
Time of Flight MAE,7.2867,ns
Avg. Delay MAE,18.3301,ns
Avg. AoD Azimuth MAE,3.0236,°
Avg. AoD Elevation MAE,0.7653,°
Avg. AoA Azimuth MAE,17.7782,°
Avg. AoA Elevation MAE,3.6318,°
Presence F1,0.8718,

